X-ray time delays in the Narrow Line Seyfert 1 galaxy PG 1244+026

We analyse the X-ray time-lags in the Narrow Line Seyfert 1 (NLS1) galaxy PG 1244+026 ($M_{\rm BH}\sim 10^7 M_{\rm sun}$, $L/L_{\rm Edd}\sim 1$). The time delay between the soft (0.3--0.7~keV) and harder (1.2--4.0~keV) variations shows shows the well established switch from hard lags at low frequencies to soft lags at high frequencies. The low frequency hard lags are qualitatively consistent with the propagation of fluctuations model, with some long-timescale response of the reflection component. The high frequency soft lag appears to extend over a wide frequency band, that we divide this into two narrow frequency ranges, and examine the lag as a function of energy for each of these. At high frequencies the soft excess emission is delayed with respect to the harder energy bands, without any corresponding strong, hard X-ray reflection signature. At even higher frequencies a soft lag is seen at the softest energies, as well as tentative evidence for an iron K$\alpha$ reverberation signal. These results point to the importance of reprocessing as well as reflection in determining the lags in NLS1s.

==> make_lags.dat <==
latex pg1244_lags.tex
bibtex pg1244_lags
latex pg1244_lags.tex
latex pg1244_lags.tex

dvips -t a4 -o pg1244_lags.ps pg1244_lags.dvi

#ps2pdf pg1244_lags.ps pg1244_lags.pdf
xdvi pg1244_lags.dvi &

# convert postscript to pdf format
#%.pdf: %.ps
ps2pdf -r600x600 -sPAPERSIZE=a4 pg1244_lags.ps pg1244_lags.pdf


